Nonlinear Craig Interpolant Generation over Unbounded Domains by Separating Semialgebraic Sets

Interpolation-based techniques become popular in recent years, as they can improve the scalability of existing verification techniques due to their inherent modularity and local reasoning capabilities. Synthesizing Craig interpolants is the cornerstone of these techniques. In this paper, we investigate nonlinear Craig interpolant synthesis for two polynomial formulas of the general form, essentially corresponding to the underlying mathematical problem to separate two disjoint semialgebraic sets. By combining the homogenization approach with existing techniques, we prove the existence of a novel class of non-polynomial interpolants called semialgebraic interpolants. These semialgebraic interpolants subsume polynomial interpolants as a special case. To the best of our knowledge, this is the first existence result of this kind. Furthermore, we provide complete sum-of-squares characterizations for both polynomial and semialgebraic interpolants, which can be efficiently solved as semidefinite programs. Examples are provided to demonstrate the effectiveness and efficiency of our approach.

==> response.txt <==
We would like to thank all the reviewers for their valuable comments on our manuscript. We first respond to a major concern raised by all the reviewers. Afterwards, we provide detailed responses to minor comments.

### General Response

We acknowledge the reviewers' valuable feedback regarding the lack of evaluation on real-world verification benchmarks. While we understand the importance of practical application, we did intentionally focus on providing a significant theoretical contribution in this work. Our focus stems from two key points:  

First, our work delves into the fundamental problem of nonlinear Craig interpolation, which itself holds significant value in the verification domain. This problem can be viewed as a verification task in itself, aiming to verify the non-intersection of two formulas and obtain an interpolant as proof. Its elegant formulation makes it inherently captivating for researchers in this field. 

Second, our manuscript involves technical proofs. To illustrate the essence of our technique, we choose to provide simple and concrete mathematical examples. Notably, some examples, like the one in Section 1, can be easily reformulated into verification problems, such as separating an unsafe region from an aircraft's trajectory.

Besides its contribution to Craig interpolation, our work serves a broader purpose.  Many existing verification methods rely on Putinar's Positivstellensatz, inheriting its limitation of requiring the Archimedean condition. In this work, we introduce the recently-developed homogenization technique to the verification domain, aiming to potentially overcome this limitation and enhance the applicability of these verification methods. Therefore, we prioritized ensuring the integrity and clarity of our theoretical foundation over focusing on specific applications in this work.

#### Response to Reviewer 1

Comment 1.1: The upshot seems to be that we just set epsilon=0 and accept a small risk that the result will not be an interpolant.

Response: Our algorithms are sound even when epsilon=0. The condition  epsilon>0 is just for completeness, since Putinar’s Positivstellensatz requires that a polynomial is *strictly positive* over a closed basic semialgebraic set. 

Comment 1.2: The meaning of the assumptions (1) and (2) in theorem 6 is not clear. What are the practical cases in which we would fail to get an interpolant?

Response: The homogenization \tilde{S} contains two part, the points corresponding to the original S and the points at infinity. Assumption (2) is pure technical, requiring that \tilde{S} can be expressed by polynomial homogenization. Assumption (1) is more important here: it requires that S1 do not intersect with S2 (similar to the bounded case) and points at infinity in \tilde{S1} and \tilde{S2} do not intersect.

For example, consider S1={(x,y): xy>=1,x>=0 } and S2={(x,y): xy<=1,x<=0 }. In this case, the y-axis is an interpolant but is not a solution to our SOS program (because they intersect at infinity).

Comment 1.3: Using interpolation for a sequential system of some kind, we need the interpolants to converge finitely. This is hard enough to achieve in the affine case. Can we do it here? 

Response: We guess you mean ``converge to an invariant''? This can not be ensured. Our technique in this paper mainly deals with the existence of interpolants over unbounded domains.

Comment 1.4: Are there examples of *verification* problems we can solve with this method that we can't solve with the Archimedian constraint?

Response: In fact, when dealing with unbounded problems in practice, the homogenization formulation tends to yield "better" results compared to directly using Putinar's Positivstellenstaz. Here, "better" means either successful problem-solving or the generation of interpolants with lower degrees (so that they are easier to verify). This is supported by our examples in paper.

#### Response to Reviewer 2

Comment 2.1: I would love to have seen the techniques integrated into a model checker. (difficulties of integration, numerical issues, quality of interpolants)

Response: Currently we do not conduct such experiments. But we want to note that the core code for our algorithm is just about 30 lines of Julia code, which is very easy to implement. However, numerical issue is an inherent problem for SDP. To the best of our knowledge, there is not a good method for integrating SDP into model checking. For the quality of interpolants, please see our response to comment 1.4.

Comment 2.2: There are existing techniques that provide interpolation and/or model-checking for the nonlinear case [1, 2].

Response: Thank you for pointing out these two papers. We will definitely include them in our introduction section.

#### Response to Reviewer 3

Comment 3.1: How does this technique compare to quantifier elimination (QE)?

Response: Usually we do not apply QE to Craig interpolation.
(1) QE can prove non-intersection of two formulas but can not give a simple certificate for the proof. (2) QE has doubly exponential time complexity.
